Deep Learning based Forecasting: a case study from the online fashion industry

Demand forecasting in the online fashion industry is particularly amendable to global, data-driven forecasting models because of the industry's set of particular challenges. These include the volume of data, the irregularity, the high amount of turn-over in the catalog and the fixed inventory assumption. While standard deep learning forecasting approaches cater for many of these, the fixed inventory assumption requires a special treatment via controlling the relationship between price and demand closely. In this case study, we describe the data and our modelling approach for this forecasting problem in detail and present empirical results that highlight the effectiveness of our approach.

==> authors.txt <==
email: manuel.kunz@zalando.de 
Manuel Kunz is an Applied Science Manger and former Applied Scientist in the Zalando Pricing Department. He has a background in Computer Science and Machine Learning. Before he joined Zalando in 2015, he worked as a Software Engineer for a technolgoy consultancy company.

email: stefan.birr@zalando.de
Stefan Birr is a Senior Applied Scientist working on time series forecasting at Zalando SE. Before joining Zalando he obtained his doctoral degree researching "Dynamic Dependencies in Time Series", and had the Lead Expert Role in time series analysis at E.ON Digital Technology.

email: tim.januschowski@zalando.de
Tim Januschowski is the director of pricing platform at Zalando SE with prior roles at Amazon and SAP. He regularly publishes scientifically on forecasting and teaches professionals and students at universities, most recently TU Munich. His community service includes being a director at the International Institute of Forecasters.

email: mones.raslan@zaland.de
Mones Raslan is a deep learning researcher with a background in mathematics. After his studies and PhD at TU Berlin with focus on the theory of neural networks, he joined Zalando's Pricing Platform in 2022 as an Applied Scientist.

email: lei.ma@zalando.de
Lei Ma is an Applied Scientist at Zalando SE. He received a Ph.D. in Physics in 2018 from the University of New Mexico. He has been working on neutrino physics and deep learning applications in pricing.

email: peter.zhen@zalando.de
Zhen Li is a machine learning practitioner and theory enthusiast with a phd in computational chemistry and a master in computer science. His focus areas are time series problems and anomaly detections.

email: armin.kekic@mailbox.org
Armin Kekić studied physics and applied mathematics in Heidelberg, Oxford, and Paris, with a focus on theoretical quantum dynamics and simulation methods. He later served as an applied scientist for three years at Zalando, where he contributed to the development of machine-learning-based demand forecast models used for price optimization. Currently, as a PhD student at the Max Planck Institute for Intelligent Systems, Armin's research is focused on advancing machine learning algorithms through the integration of causal inference and reasoning.

email: tofigh.naghibi@zalando.de
Tofigh Naghibi currently serves as the head of Zalando's research lab and holds a PhD in computer science from ETH Zurich, which he obtained in 2015. His research interests include time series forecasting, generative AI, as well as speech recognition and synthesis.

email: michael.narodovitch@zalando.de
Michael received his Master of Science degree in Applied Physics at the TU Berlin in 2014. He spent his career different applied science and software engineering roles, including electron Holography, IoT and Automotive. He is passionate to contribute with his experience to the pricing & forecasting of Zalando.

email: johannes.stephan@zalando.de
Johannes joined Zalando in 2016 working on demand forecasting and related topics. He has a background in Computer Science, Computational Biology and Machine Learning. Before joining Zalando, he did his PhD on developing statistical methods to better understand genetic- and population-based effects of complex phenotypes.

email: kashif.rasul@gmail.com
Kashif Rasul is an AI Researcher with Morgan Stanley and held prior positions as a principal applied scientist at Zalando. His current interest lies in training large scale models for forecasting and language. He is passionate about pushing the scientific frontiers in both open publications and open source.


email: adele.gouttes@zalando.de
Adele Gouttes is a Senior Applied Scientist at Zalando SE, where she specializes in time series forecasting. She earned two Masters degrees: one in Statistics from Paris Saclay University and another in Economics from Paris School of Economics. Prior to joining Zalando, she worked in public policy evaluation.
email: manuel.kunz@zalando.de 
Manuel Kunz is an Applied Science Manger and former Applied Scientist in the Zalando Pricing Department. He has a background in Computer Science and Machine Learning. Before he joined Zalando in 2015, he worked as a Software Engineer for a technolgoy consultancy company.

email: stefan.birr@zalando.de
Stefan Birr is a Senior Applied Scientist working on time series forecasting at Zalando SE. Before joining Zalando he obtained his doctoral degree researching "Dynamic Dependencies in Time Series", and had the Lead Expert Role in time series analysis at E.ON Digital Technology.

email: tim.januschowski@zalando.de
Tim Januschowski is the director of pricing platform at Zalando SE with prior roles at Amazon and SAP. He regularly publishes scientifically on forecasting and teaches professionals and students at universities, most recently TU Munich. His community service includes being a director at the International Institute of Forecasters.

email: mones.raslan@zaland.de
Mones Raslan is a deep learning researcher with a background in mathematics. After his studies and PhD at TU Berlin with focus on the theory of neural networks, he joined Zalando's Pricing Platform in 2022 as an Applied Scientist.

email: lei.ma@zalando.de
Lei Ma is an Applied Scientist at Zalando SE. He received a Ph.D. in Physics in 2018 from the University of New Mexico. He has been working on neutrino physics and deep learning applications in pricing.

email: peter.zhen@zalando.de
Zhen Li is a machine learning practitioner and theory enthusiast with a phd in computational chemistry and a master in computer science. His focus areas are time series problems and anomaly detections.

email: armin.kekic@mailbox.org
Armin Kekić studied physics and applied mathematics in Heidelberg, Oxford, and Paris, with a focus on theoretical quantum dynamics and simulation methods. He later served as an applied scientist for three years at Zalando, where he contributed to the development of machine-learning-based demand forecast models used for price optimization. Currently, as a PhD student at the Max Planck Institute for Intelligent Systems, Armin's research is focused on advancing machine learning algorithms through the integration of causal inference and reasoning.

email: tofigh.naghibi@zalando.de
Tofigh Naghibi currently serves as the head of Zalando's research lab and holds a PhD in computer science from ETH Zurich, which he obtained in 2015. His research interests include time series forecasting, generative AI, as well as speech recognition and synthesis.

email: michael.narodovitch@zalando.de
Michael received his Master of Science degree in Applied Physics at the TU Berlin in 2014. He spent his career different applied science and software engineering roles, including electron Holography, IoT and Automotive. He is passionate to contribute with his experience to the pricing & forecasting of Zalando.

email: johannes.stephan@zalando.de
Johannes joined Zalando in 2016 working on demand forecasting and related topics. He has a background in Computer Science, Computational Biology and Machine Learning. Before joining Zalando, he did his PhD on developing statistical methods to better understand genetic- and population-based effects of complex phenotypes.

email: kashif.rasul@gmail.com
Kashif Rasul is an AI Researcher with Morgan Stanley and held prior positions as a principal applied scientist at Zalando. His current interest lies in training large scale models for forecasting and language. He is passionate about pushing the scientific frontiers in both open publications and open source.


email: adele.gouttes@zalando.de
Adele Gouttes is a Senior Applied Scientist at Zalando SE, where she specializes in time series forecasting. She earned two Masters degrees: one in Statistics from Paris Saclay University and another in Economics from Paris School of Economics. Prior to joining Zalando, she worked in public policy evaluation.


==> review.txt <==

(1)    Before acquiring the final forecasts, the decoder's outputs go through the monotonic demand layer. Is the monotonic demand layer only used for generating a more interpretable discount and demand curve or it also improves forecasting performance? If any relevant numeric results are available, it would be nice to discuss them. TODO: Describe that it is only used to create a more interpretable results: (Manuel)

(2)    In Section 3.5, it is mentioned that other NN based models outperform the benchmark model. If easily available, it would be fruitful to include these results in order to compare the proposed approach with more competitive alternatives. (Stefan)

(3) It would be useful to discuss in more detail the short- and long- term forecasting accuracy of the proposed forecasting framework. For example, are the results presented in Fig.9 consistent across the h forecasting horizons or the model is found to be more accurate on either side of the spectrum? (done)

 A few (minor) comments from my side.

(1) Please add a brief abstract, summarizing the topic discussed and your key findings. I believe that a "summary version" of the two first paragraphs of the introduction can effectively serve as an abstract. (done)

(2) Maybe use the term "covariate" in the text without "-". (done)

(3) Please add a name for the x and y labels of Figure 1 (no values needed, just what the labels represent) (done)

(4) Please make the captions of Figures 2 and 3 larger so that they are easier to read. Also, the naming used for the lines in the figures should be consistent with that used in the main text (for instance, forecast instead of baseline Pred DIBR since at the point the figures are presented there is no discussion about what DIBR and baseline predictions are). (done)

(5) Although I understand that you cannot provide details about the variables included in table 1, can you please explain in the main text to some extent those that are not that easy to digest. For instance, explain the difference between sales and global sales, black price (in fact this is explained in footnote #7), stock uplift and positional encoder. (done)

(6) I understand that the terms cSKU and article are used to denote the same thing. If that's true, please use one of these terms to avoid confusion. (Manuel)

(7) z in Eq. 1 (and when used in the text) is effectively a d-dimensional matrix so you may wish to use it in bold to indicate that its dimension differs from that of q and d. (Manuel)

(8) I believe that the caption of figure 9 would be more interpretable if it used terms like "proposed" and "existing" methods instead of ASF4 and SF-2019-07-E. Also, there seems to be an issue with the x-axis of the graph, since the names of some categories are not currently displayed (the names of the product categories could be presented vertically to save space and facilitate their presentation). Finally, there is no explanation what sibr_error means (y axis). (We will rewrite the empirical results: Stefan)

(9) The title of section 4 could be changed into "Limitations and future work" or something similar as it effectively discusses how related work could be used to further improve the existing model. (Manuel)

(10) In Figure 10 it is unclear what the boxplots represent exactly. Do they represent the uplift of the error across all SKU or something different? (done)
